On the flare induced high-frequency global waves in the Sun

Recently, Karoff and Kjeldsen (2008) presented evidence of strong correlation between the energy in the high-frequency part (5.3<\nu<8.3 mHz) of the acoustic spectrum of the Sun and the solar X-ray flux. They have used disk-integrated intensity observations of the Sun obtained from the VIRGO (Variability of solar IRradiance and Gravity Oscillations) instrument on board SOHO (Solar and Heliospheric Observatory) spacecraft. Similar signature of flares in velocity observations has not been confirmed till now. The study of low-degree high-frequency waves in the Sun is important for our understanding of the dynamics of the deeper solar layers. In this paper, we present the analysis of the velocity observations of the Sun obtained from the MDI (Michelson and Doppler Imager) and the GOLF (Global Oscillations at Low Frequencies) instruments on board SOHO for some major flare events of the solar cycle 23. Application of wavelet techniques to the time series of disk-integrated velocity signals from the solar surface using the full-disk Dopplergrams obtained from the MDI clearly indicates that there is enhancement of high-frequency global waves in the Sun during the flares. This signature of flares is also visible in the Fourier Power Spectrum of these velocity oscillations. On the other hand, the analysis of disk-integrated velocity observations obtained from the GOLF shows only marginal evidence of effects of flares on high-frequency oscillations.

==> newbib.txt <==
1. Leighton, Noyes, and Simon, 1962 (done)
Leighton, R. B., Noyes, R. W., Simon, G. W., 1962, ApJL, 135, 474L


2. Scherrer et al 1995 (done)
Scherrer P. H. et al., 1995, Sol. Phys., 162, 129


3. Harvey et al 1995 (done)
Harvey J. et al., 1995, Astron Soc. Pac. Conf. Sr., GONG'94: Helio- and Astero-Seismology from the Earth 
 and Space, Eds. R. K. Ulrich, E. J. Rhodes,, Jr., W. Dappen, Vol 76, p. 432


4. Zharkova and Zharkov, 2007 (done)
Zharkova V. V., Zharkov S. I., 2007, ApJ, 664, 573


5. Kuznetsov et al 2006 (done)
Kuznetsov S. N., Kurt V. G., Myagkova I. N., Yushukov B., Kudela K., 2006, 
Sol. Sust. Res., 40, 104


6. Gavryusev and Gavryuseva 1999 (done)
Gavryusev V. G., & Gavryuseva E. A., 1999, MNRAS, 303, L63


7. Chaplin et al., 2004 (done)
Chaplin W. J., Dumbill A. M., Elsworth Y. P. Isaak G. R., Mcleod C. P., Miller B. A., New R. & Pinter B., 2004, 
Sol. Phys., 220, 307


8. Ambastha and Antia 2006 (done)
Ambastha A., & Antia H. M., 2006, Sol. Phys., 238, 219 


9. Gabriel, 1997 (done)
Gabriel A. H. et al., 1997, Sol. Phys., 175, 207


10. Garcia 1994 (done)
Garcia H. A., 1994, Sol. Phys., 154, 275


11. Kumar and Venkatakrishnan 2009 (done)
Kumar B. & Venkatakrishnan P., 2009, Astron. Soc. Pac. Conf. Sr., "Solar-Stellar 
Dynamos as Revealed by Helio- and Asteroseismology", Eds. M. Dikpati, T. Arentoft, I. Gonzalez-Hernandez, 
C. Lindsey, F. Hill, Vol 416, Pg. 331.


